Reliable Multi-Object Tracking in the Presence of Unreliable Detections

Recent multi-object tracking (MOT) systems have leveraged highly accurate object detectors; however, training such detectors requires large amounts of labeled data. Although such data is widely available for humans and vehicles, it is significantly more scarce for other animal species. We present Robust Confidence Tracking (RCT), an algorithm designed to maintain robust performance even when detection quality is poor. In contrast to prior methods which discard detection confidence information, RCT takes a fundamentally different approach, relying on the exact detection confidence values to initialize tracks, extend tracks, and filter tracks. In particular, RCT is able to minimize identity switches by efficiently using low-confidence detections (along with a single object tracker) to keep continuous track of objects. To evaluate trackers in the presence of unreliable detections, we present a challenging real-world underwater fish tracking dataset, FISHTRAC. In an evaluation on FISHTRAC as well as the UA-DETRAC dataset, we find that RCT outperforms other algorithms when provided with imperfect detections, including state-of-the-art deep single and multi-object trackers as well as more classic approaches. Specifically, RCT has the best average HOTA across methods that successfully return results for all sequences, and has significantly less identity switches than other methods.

==> images/Ablation.csv <==
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Don't move these results - my script is processing them,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Overall(50/50),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,Rcll,Prcn,F1,FAR,GT,MT,PT,ML,FP,FN,IDs,FM,MOTA,MOTP,MOTAL,Timeouts,Failures,HOTA,DetA,AssA,DetRe,DetPr,AssRe,AssPr,LocA,RHOTA,HOTA(0),LocA(0),HOTALocA(0),Threshold,Speed(fps)
KPD,58.23016095,84.0432164,68.31515653,0.5572594636,150.5,51.36904762,25,23.63095238,914.5,6953,16,7.5,45.86485506,48.49991592,45.96776615,0,0,60.607,53.0755,69.2405,59.1065,85.139,73.871,89.0455,51.1275,63.9105,65.032,49.8475,32.3415,0.5,4.172271484
KPD_ABL_PF,67.17428367,70.64604014,68.2277945,1.444261086,150.5,54.76190476,23.03571429,22.20238095,2448,4980.5,29,6,35.24257581,58.02078868,35.41041439,0,0,59.46,53.779,65.9525,68.5165,71.8775,74.2095,80.44,52.893,67.1665,64.7725,50.89,33.009,0.5,6.678109473
KPD_ABL_MED,51.03924741,86.06630696,62.89641215,0.4344961089,150.5,40.17857143,32.73809524,27.08333333,680.5,8850.5,20,12.5,41.32532668,50.41069841,41.4560548,0,0,56.0205,46.76,67.3385,51.4425,86.5745,71.953,88.164,50.2765,58.6665,57.637,49.463,28.4415,0.5,2.921874879
KPD_ABL_JOIN,59.44602304,81.54963859,68.58944043,0.6456976452,150.5,47.32142857,29.76190476,22.91666667,1463,6501,23,11,45.26923531,48.81577796,45.4526271,0,0,58.321,54.2815,62.711,60.9505,83.5665,68.466,86.536,50.907,61.77,62.338,49.6105,30.9055,0.5,2.902596526
KPD_ABL_NO_LL,67.44877947,67.69682605,66.34144697,1.735855801,150.5,61.9047619,18.57142857,19.52380952,2870,5505,32,10,29.02832437,48.0848113,29.28655343,0,0,56.7895,52.471,61.57,70.0355,69.785,66.7035,81.9795,51.0765,65.517,60.3335,49.5565,29.9395,0.5,10360
KPD_ABL_TLATE,59.9508334,81.06995324,68.6946656,0.6767712753,150.5,52.61904762,24.46428571,22.91666667,1475.5,6485.5,20,7.5,45.14099196,48.83584629,45.25805138,0,0,60.3665,54.393,67.0415,61.453,83.0465,73.6295,85.2455,50.9885,64.177,64.8765,49.6395,32.134,0.5,4.452526585
KPD_ABL_TEARLY,56.53111442,78.73608394,64.3420008,0.888486694,150.5,43.63095238,32.38095238,23.98809524,957,7427,11.5,6.5,36.64690968,48.34133089,36.72059171,0,0,57.06,49.1515,66.322,58.039,80.086,70.654,87.969,50.7685,61.914,62.0105,49.1705,30.377,0.5,4.847354838
KPD_ABL_TOFFS,61.29358054,23.26383772,29.37661288,33.43100859,150.5,51.72619048,25,23.27380952,175986.5,6148.5,19,15,-608.3660757,48.29955379,-608.2525575,0,0,25.61135,19.4645,33.71235,62.4195,23.6854,73.07,43.036,50.9415,41.6235,27.4545,49.3385,13.247,0.5,4.86284183
KPD_ABL_TONS,61.50111653,73.02261122,65.50581292,1.284741964,150.5,53.1547619,23.57142857,23.27380952,1647,6241,17,9.5,32.90926528,49.04821323,33.00233413,0,0,58.373,50.867,67.199,63.255,74.594,74.1115,83.89,50.7535,65.141,64.2665,48.842,31.359,0.5,4.843766817
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Fish-vids,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,Rcll,Prcn,F1,FAR,GT,MT,PT,ML,FP,FN,IDs,FM,MOTA,MOTP,MOTAL,Timeouts,Failures,HOTA,DetA,AssA,DetRe,DetPr,AssRe,AssPr,LocA,RHOTA,HOTA(0),LocA(0),HOTALocA(0),Threshold,Speed(fps)
KPD,62.27364185,75.61074919,68.29716808,0.8926974665,21,52.38095238,28.57142857,19.04761905,599,1125,4,0,42.05231388,41.66187172,42.16301241,0,0,60.98,54.043,68.846,63.899,77.584,74.074,87.055,49.651,66.322,68.408,47.608,32.568,0.5,4.293224835
KPD_ABL_PF,66.47631844,56.38176638,61.01433637,2.281669151,21,52.38095238,28.57142857,19.04761905,1531,998,9,3,14.74638898,63.04236168,15.01511589,0,0,53.821,46.658,62.305,68.941,58.57,69.306,79.376,51.159,65.494,63.285,47.745,30.215,0.5,5.683649375
KPD_ABL_MED,60.73228082,78.37017772,68.4330053,0.7436661699,21,42.85714286,33.33333333,23.80952381,499,1169,4,3,43.83607659,59.48687339,43.94696103,0,0,62.429,55.016,70.908,62.905,81.31,75.04,87.992,52.423,66.771,64.519,51.274,33.081,0.5,3.243280882
KPD_ABL_JOIN,60.16123614,74.22295897,66.45640074,0.9269746647,21,42.85714286,38.0952381,19.04761905,622,1186,9,6,38.96540141,63.73232107,39.23412832,0,0,57.522,54.622,60.623,63.847,78.902,64.683,89.68,52.825,62.204,63.562,50.714,32.235,0.5,1.150875569
KPD_ABL_NO_LL,69.9025865,52.20772704,59.77308631,2.8390462,21,61.9047619,19.04761905,19.04761905,1905,896,12,3,5.508901579,62.42817646,5.874573619,0,0,54.043,48.159,60.796,75.77,56.685,66.315,79.454,51.854,67.835,59.048,49.602,29.289,0.5,2236.666667
KPD_ABL_TLATE,60.69868996,72.65782067,66.1420205,1.013412817,21,47.61904762,33.33333333,19.04761905,680,1170,5,1,37.68894861,64.08392359,37.83076415,0,0,61.642,54.355,69.955,64.496,77.333,75.275,87.979,52.572,67.164,69.027,50.265,34.696,0.5,2.439867001
KPD_ABL_TEARLY,61.00100773,61.55932203,61.2788932,1.690014903,21,42.85714286,38.0952381,19.04761905,1134,1161,5,1,22.74101444,60.18904648,22.88282999,0,0,57.959,49.943,67.412,66.057,66.773,73.726,82.754,52.014,66.704,66.704,48.971,32.666,0.5,3.020459632
KPD_ABL_TOFFS,60.90023514,40.70498428,48.79558606,3.935916542,21,47.61904762,33.33333333,19.04761905,2641,1164,5,1,-27.98118912,64.00104858,-27.83937357,0,0,45.947,34.922,60.476,64.514,43.193,75.508,75.865,52.732,62.457,48.953,50.862,24.898,0.5,2.687291554
KPD_ABL_TONS,62.88209607,54.84910636,58.5915493,2.29657228,21,47.61904762,33.33333333,19.04761905,1541,1105,5,2,10.95062143,60.02404597,11.09243698,0,0,55.664,47.058,65.994,68.374,59.739,75.191,78.606,51.608,67.148,65.425,48.321,31.614,0.5,3.206617909
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
KPD_ABL_PF_0.0,79.07444668,18.65801551,30.19206146,15.32041729,21,61.9047619,33.33333333,4.761904762,10280,624,21,13,-266.3648558,55.78094867,-265.705648,0,0,26.48,17.687,39.716,78.638,18.555,48.9,57.167,48.87,55.85,28.839,46.245,13.337,0.5,0.7538461466
KPD_ABL_PF_0.1,84.54057679,28.16759777,42.256118,9.581222057,21,66.66666667,28.57142857,4.761904762,6429,461,19,9,-131.6901408,46.29997319,-131.096614,0,0,41.679,26.747,65.06,84.3,28.087,70.644,79.963,49.252,74.022,45.751,46.836,21.428,0.5,1.809861691
KPD_ABL_PF_0.2,73.07176392,39.96698459,51.6718046,4.877794337,21,66.66666667,23.80952381,9.523809524,3273,803,11,7,-37.05566734,40.22985383,-36.72297724,0,0,47.314,35.996,62.661,74.489,40.742,69.79,81.05,49.708,68.173,52.591,46.404,24.404,0.5,2.822866882
KPD_ABL_PF_0.3,76.62642522,54.1597535,63.46340786,2.882265276,21,66.66666667,23.80952381,9.523809524,1934,697,7,6,11.53588196,41.22198019,11.74033903,0,0,56.502,50.721,63.387,80.885,57.17,67.832,81.128,50.469,71.477,62.246,47.599,29.629,0.5,4.104761576
KPD_ABL_PF_0.4,77.33065057,52.58836944,62.6035021,3.098360656,21,71.42857143,14.28571429,14.28571429,2079,676,14,5,7.142857143,42.75577984,7.572901031,0,0,51.832,45.507,59.2,76.971,52.344,68.44,73.524,49.3,67.468,58.868,46.791,27.545,0.5,4.285655955
KPD_ABL_PF_0.5,66.56606304,56.55270655,61.15218731,2.272727273,21,52.38095238,23.80952381,23.80952381,1525,997,9,2,15.1240778,41.09523313,15.39235412,0,0,53.08,47.516,59.573,69.819,59.316,66.082,75.355,49.652,64.425,61.512,46.558,28.639,0.5,6.122702496
KPD_ABL_PF_0.6,63.41381623,60.24211532,61.78728966,1.859910581,21,52.38095238,19.04761905,28.57142857,1248,1091,11,2,21.19382964,38.53654889,21.52651974,0,0,53.172,46.428,61.094,64.825,61.583,69.628,75.969,49.692,62.892,59.537,47.191,28.096,0.5,6.289283854
KPD_ABL_PF_0.7,56.17035547,57.34337556,56.75080468,1.856929955,21,38.0952381,23.80952381,38.0952381,1246,1307,6,2,14.18511066,40.60678011,14.35797793,0,0,49.126,39.594,61.419,55.67,56.833,69.088,72.131,47.956,58.374,58.933,44.02,25.942,0.5,6.292692411
KPD_ABL_PF_0.8,43.15895372,56.87140963,49.07530982,1.454545455,21,23.80952381,28.57142857,47.61904762,976,1695,6,4,10.22803488,35.59859132,10.40090214,0,0,38.759,35.843,42.019,46.015,60.636,54.079,56.874,47.487,43.96,50.416,43.188,21.774,0.5,7.673693173
KPD_ABL_PF_0.9,33.06505701,46.18266979,38.53820598,1.712369598,21,14.28571429,4.761904762,80.95238095,1149,1996,5,1,-5.633802817,38.95040171,-5.492225059,0,1,25.403,22.253,29.193,31.029,43.338,35.479,48.37,45.171,29.954,33.162,42.343,14.042,0.5,8.6375303
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Car-vids,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,Rcll,Prcn,F1,FAR,GT,MT,PT,ML,FP,FN,IDs,FM,MOTA,MOTP,MOTAL,Timeouts,Failures,HOTA,DetA,AssA,DetRe,DetPr,AssRe,AssPr,LocA,RHOTA,HOTA(0),LocA(0),HOTALocA(0),Threshold,Speed(fps)
KPD,54.18668005,92.47568361,68.33314499,0.2218214608,280,50.35714286,21.42857143,28.21428571,1230,12781,28,15,49.67739623,55.33796012,49.7725199,0,0,60.234,52.108,69.635,54.314,92.694,73.668,91.036,52.604,61.499,61.656,52.087,32.115,0.5,4.044542584
KPD_ABL_PF,67.87224891,84.9103139,75.44125264,0.6068530207,280,57.14285714,17.5,25.35714286,3365,8963,20,9,55.73876264,52.99921569,55.80571289,0,0,65.099,60.9,69.6,68.092,85.185,79.113,81.504,54.627,68.839,66.26,54.035,35.803,0.5,7.672569571
KPD_ABL_MED,40.80220804,92.84665579,56.69107027,0.158160505,280,37.85714286,31.78571429,30.35714286,877,16515,33,20,37.54032547,58.52370102,37.65312396,0,0,50.233,39.464,63.946,40.725,92.671,69.09,87.911,50.991,51.031,51.166,50.487,25.832,0.5,4.756102562
KPD_ABL_JOIN,57.52383683,87.09432324,69.28589932,0.4288548242,280,51.78571429,21.42857143,26.78571429,2378,11850,37,17,48.86730232,56.33782985,48.9942656,0,0,59.783,54.645,65.424,58.647,88.794,73.106,83.834,52.315,61.94,61.342,51.682,31.703,0.5,2.208266282
KPD_ABL_NO_LL,63.60312567,82.05697373,71.66107992,0.699729486,280,57.14285714,22.85714286,20,3880,10154,53,18,49.50534088,54.57702087,49.68910892,0,0,60.269,56.659,64.136,64.167,82.785,68.836,86.202,52.762,64.147,62.202,51.743,32.185,0.5,18483.33333
KPD_ABL_TLATE,57.52742132,87.1849196,69.31715113,0.4254283138,280,52.85714286,20.35714286,26.78571429,2359,11849,35,15,48.94616102,56.19226171,49.06603949,0,0,59.91,54.652,65.693,58.629,88.855,73.611,83.674,52.312,62.058,61.484,51.683,31.777,0.5,4.357736183
KPD_ABL_TEARLY,50.788587,94.52301534,66.07442641,0.1480613165,280,39.64285714,31.42857143,28.92857143,821,13729,20,13,47.77403398,54.66795086,47.84098423,0,0,56.549,48.761,65.588,50.378,93.759,67.844,93.251,52.291,57.481,57.715,51.82,29.908,0.5,4.339936544
KPD_ABL_TOFFS,59.88242885,4.589762187,8.526035899,62.62903517,280,51.07142857,21.42857143,27.5,347278,11192,33,30,-1185.049107,54.65734381,-1184.936309,0,0,5.8444,4.5306,7.5422,60.878,4.6661,71.366,10.812,52.105,21.424,6.0342,50.674,3.0577,0.5,4.585319878
KPD_ABL_TONS,59.11893326,90.22922479,71.43383069,0.3220919748,280,53.92857143,18.57142857,27.5,1786,11405,31,18,52.60592157,55.65764726,52.71164546,0,0,61.468,55.771,67.761,59.237,90.41,72.708,88.6,52.516,63.354,63.237,51.767,32.736,0.5,3.910346064
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Summary,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Method,MOTA-Fish,HOTA-Fish,MOTA-Car,HOTA-Car,,50/50 HOTA,50/50 MOTA,,,,,,,,,,,,,,,,,,,,,,,,
KPD,39.83876386,61.754,49.15406122,60.094,,60.924,44.49641254,,,,,,,,,,,,,,,,,,,,,,,,
KPD_ABL_PF,18.13906617,54.167,51.7850742,62.663,,58.415,34.96207019,,,,,,,,,,,,,,,,,,,,,,,,
KPD_ABL_MED_SW,40.98085321,57.618,40.79145458,53.65,,55.634,40.8861539,,,,,,,,,,,,,,,,,,,,,,,,
KPD_ABL_MED_REP,40.00671817,59.047,28.73324253,42.887,,50.967,34.36998035,,,,,,,,,,,,,,,,,,,,,,,,
KPD_ABL_JOIN,38.96540141,57.543,48.82428848,59.674,,58.6085,43.89484495,,,,,,,,,,,,,,,,,,,,,,,,
KPD_ABL_TF,3.862949278,53.799,49.41572873,60.288,,57.0435,26.639339,,,,,,,,,,,,,,,,,,,,,,,,
KPD_ABL_TNE,-29.19046019,45.08,-1186.834182,5.8207,,25.45035,-608.0123209,,,,,,,,,,,,,,,,,,,,,,,,
KPD_ABL_TOS,24.65569365,57.086,52.11843143,61.161,,59.1235,38.38706254,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Overall(50/50),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,Rcll,Prcn,F1,FAR,GT,MT,PT,ML,FP,FN,IDs,FM,MOTA,MOTP,MOTAL,Timeouts,Failures,HOTA,DetA,AssA,DetRe,DetPr,AssRe,AssPr,LocA,RHOTA,HOTA(0),LocA(0),HOTALocA(0),Threshold,Speed(fps)
KPD,57.45691338,83.31893264,67.51114015,0.5823004842,150.5,48.27380952,28.0952381,23.63095238,933.5,7038.5,16,8.5,44.49641254,57.59027635,44.61311722,0,0,60.924,53.1405,69.8845,59.074,85.387,74.6355,88.871,52.4785,64.187,65.6525,51.017,33.454,0.5,3.029275188
KPD_ABL_TEARLY,55.93252838,77.89661684,63.5919169,0.9262756017,150.5,42.91666667,32.91666667,24.16666667,1014,7514,13,7,35.14762605,56.36028386,35.25376498,0,0,56.874,49.121,65.926,58.1165,79.9865,70.416,87.275,52.115,61.746,62.155,50.3015,31.191,0.5,3.0977646
KPD_ABL_TLATE,59.16717512,80.43985195,67.94460366,0.6966437722,150.5,49.3452381,27.55952381,23.0952381,1484,6553,20.5,9,43.87221103,57.91185623,44.00482895,0,0,60.708,54.5735,67.5795,61.4535,83.4455,74.2665,85.0825,52.3365,64.4355,65.4905,50.8075,33.2405,0.5,3.042198631
KPD_ABL_TOFFS,60.66405036,22.52100955,28.67584844,33.365731,150.5,49.16666667,27.20238095,23.63095238,175210.5,6194,19,17,-608.0123209,57.36248758,-607.8850139,0,0,25.45035,19.54495,33.1516,62.767,23.60805,73.307,41.3815,52.257,41.516,27.2351,50.549,13.7826,0.5,2.405512589
KPD_ABL_TONS,61.31353111,76.08575961,67.0630724,1.025897178,150.5,52.79761905,23.75,23.45238095,1486.5,6276.5,18.5,9.5,38.45516778,56.06928882,38.60866243,0,0,59.1735,51.7965,67.697,62.3325,77.143,74.604,84.244,52.33,64.9325,64.2105,50.705,32.544,0.5,3.160658317
KPD_ABL_MED,38.99826442,87.21658566,49.57506669,0.3558219634,150.5,26.25,24.70238095,49.04761905,375,11983,12.5,9.5,30.9178539,55.17886957,31.03615357,0.5,0,45.9,36.7675,59.373,40.1965,88.5905,63.1655,87.6995,51.328,47.801,47.329,50.411,23.966,0.5,1.5918344
KPD_ABL_NOMED_PF,38.08789881,93.05966293,53.69470957,0.1333549243,150.5,22.61904762,44.16666667,33.21428571,369,10399.5,16.5,16.5,35.0407254,52.85650244,35.21559724,0,0,44.837,37.5995,54.341,38.503,94.0365,59.205,85.363,53.697,45.37,45.758,53.119,24.2825,0.5,3.231455601
KPD_REJ_IOU,57.6028051,82.27717926,67.22037417,0.6341433523,150.5,48.98809524,27.38095238,23.63095238,974,6968.5,16.5,8,43.47512351,58.40597326,43.59359312,0,0,61.0045,53.0155,70.2205,59.424,84.543,74.9685,88.9955,52.505,64.546,65.392,51.1105,33.3875,0.5,1.778374493
KPD_REJ_OVE,57.45691338,83.31608331,67.51037045,0.5823906555,150.5,48.27380952,28.0952381,23.63095238,934,7038.5,16,8.5,44.4946203,57.58462803,44.61132498,0,0,60.922,53.1385,69.8825,59.0735,85.3825,74.635,88.8675,52.4795,64.186,65.651,51.0175,33.4535,0.5,3.090114066
KPD_REJ_SNO,57.43182197,83.30708604,67.48786098,0.5825709982,150.5,48.27380952,28.0952381,23.63095238,935,7045.5,16,8.5,44.46594441,57.59088811,44.58264908,0,0,60.9055,53.1205,69.869,59.054,85.3835,74.6205,88.865,52.486,64.1685,65.625,51.025,33.4445,0.5,3.293140173
KPD_REJ_LC,57.43182197,83.30708604,67.48786098,0.5825709982,150.5,48.27380952,28.0952381,23.63095238,935,7045.5,16,8.5,44.46594441,57.59088811,44.58264908,0,0,60.9055,53.1205,69.869,59.054,85.3835,74.6205,88.865,52.486,64.1685,65.625,51.025,33.4445,0.5,3.19838694
KPD_REJ_ISO,57.43182197,83.30708604,67.48786098,0.5825709982,150.5,48.27380952,28.0952381,23.63095238,935,7045.5,16,8.5,44.46594441,57.58945129,44.58264908,0,0,60.9055,53.1205,69.869,59.054,85.3835,74.6205,88.865,52.486,64.1685,65.625,51.0255,33.445,0.5,3.146979987
KPD,57.43182197,83.30708604,67.48786098,0.5825709982,150.5,48.27380952,28.0952381,23.63095238,935,7045.5,16,8.5,44.46594441,57.59085686,44.58264908,0,0,60.9055,53.1205,69.869,59.054,85.3835,74.6205,88.865,52.486,64.1685,65.625,51.025,33.4445,0.5,3.129910667
KPD_ABL_NO_LL,48.81388721,75.84380193,56.7868195,0.9047530099,150.5,34.22619048,21.42857143,44.3452381,1207,9546,14,6.5,28.57885917,55.72077869,28.73067083,0.5,0,51.734,43.633,61.8195,51.8735,78.9595,66.72,85.6425,52.2845,56.219,57.7595,49.9005,28.5675,0.5,7318.333333
KPD_ABL_NO_REJ,57.52753089,82.28151933,67.16170353,0.6336924956,150.5,48.80952381,27.55952381,23.63095238,971.5,6989.5,16,8,43.41060275,58.41388971,43.52730743,0,0,60.968,52.9235,70.2605,59.3315,84.518,75.0205,88.973,52.504,64.511,65.3795,51.102,33.376,0.5,2.705225111
KPD_ABL_NO_TF,66.94298256,66.75927773,65.55543551,1.816622029,150.5,59.52380952,20.95238095,19.52380952,2936.5,5518,32.5,10.5,26.639339,57.41752956,26.91405904,0,0,57.0435,52.2055,62.469,70.155,69.3285,67.779,81.9985,52.2875,66.076,60.4965,50.652,30.6615,0.5,10360
KPD,57.50243949,82.27258732,67.13929219,0.6338728383,150.5,48.80952381,27.55952381,23.63095238,972.5,6996.5,16,8,43.38192686,58.42018095,43.49863154,0,0,60.952,52.9055,70.247,59.312,84.519,75.0065,88.971,52.5105,64.494,65.3535,51.11,33.367,0.5,2.918808923
KPD_ABL_NO_DEC,57.52753089,82.28434941,67.1624747,0.6336023243,150.5,48.80952381,27.55952381,23.63095238,971,6989.5,16,8,43.412395,58.41965808,43.52909968,0,0,60.97,52.9255,70.262,59.3325,84.5225,75.021,88.9765,52.503,64.5125,65.3805,51.1015,33.376,0.5,2.946451963
KPD_ABL_ACCEL,59.22166244,78.62051234,67.24286722,0.7900964739,150.5,50.05952381,26.8452381,23.0952381,1570,6508.5,20,8,41.83484534,59.29815821,41.96569235,0,0,60.436,53.9255,67.8015,61.6985,81.7485,74.908,84.495,52.338,64.671,64.8685,50.8775,32.9775,0.5,2.948685369
KPD_ABL_NO_DEC_ACCEL,59.22166244,78.60868118,67.23912678,0.7905473305,150.5,50.05952381,26.8452381,23.0952381,1572.5,6508.5,20,8,41.82588412,59.29506219,41.95673113,0,0,60.4325,53.9215,67.798,61.699,81.7375,74.9095,84.491,52.3375,64.67,64.864,50.8775,32.9755,0.5,2.946101763
KPD,57.52753089,82.28151933,67.16170353,0.6336924956,150.5,48.80952381,27.55952381,23.63095238,971.5,6989.5,16,8,43.41060275,58.41538067,43.52730743,0,0,60.968,52.9235,70.2605,59.3315,84.518,75.0205,88.973,52.504,64.511,65.3795,51.102,33.3755,0.5,2.886921262
KPD_ABL_MED_CORRECT,57.30872852,82.98016605,67.30835404,0.5957370868,150.5,48.80952381,27.55952381,23.63095238,939,7004.5,16,8,44.04345243,59.71296696,44.16015711,0,0,60.9855,53.1195,70.045,59.113,85.2585,74.5595,89.7025,52.607,64.2935,65.394,51.2,33.4485,0.5,4.383290497
KPD,57.33381993,82.98907396,67.33077529,0.5955567441,150.5,48.80952381,27.55952381,23.63095238,938,6997.5,16,8,44.07212832,59.70949727,44.188833,0,0,61.0015,53.1375,70.0585,59.1325,85.258,74.5735,89.705,52.6,64.3105,65.4205,51.1915,33.457,0.5,5.095641577
KPD_ABL_NO_MED_REP2,57.33381993,82.98907396,67.33077529,0.5955567441,150.5,48.80952381,27.55952381,23.63095238,938,6997.5,16,8,44.07212832,59.70949727,44.188833,0,0,61.0015,53.1375,70.0585,59.1325,85.258,74.5735,89.705,52.6,64.3105,65.4205,51.1915,33.457,0.5,3.418701162
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,Rcll,Prcn,F1,FAR,GT,MT,PT,ML,FP,FN,IDs,FM,MOTA,MOTP,MOTAL,Timeouts,Failures,HOTA,DetA,AssA,DetRe,DetPr,AssRe,AssPr,LocA,RHOTA,HOTA(0),LocA(0),HOTALocA(0),Threshold,Speed(fps)
Overall,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
KPD,54.40647773,89.99732119,67.81590634,0.3003539254,301,48.8372093,23.58803987,27.57475083,1867,14077,32,17,48.25587045,55.94461977,48.35459591,0,0,60.275,51.978,69.906,54.852,90.749,74.062,90.733,52.522,61.923,62.486,51.766,32.346,0.5,3.029275188
KPD_ABL_PF,63.83157895,80.79698262,71.31923209,0.7535392535,301,55.14950166,18.93687708,25.91362126,4684,11167,37,23,48.54089069,51.36152168,48.65561204,0,0,61.741,56.224,67.832,64.39,81.517,76.804,81.428,54.712,66.082,63.877,53.555,34.209,0.5,4.330976268
KPD_ABL_MED_SW,45.68744939,90.52753177,60.72712401,0.2374517375,301,42.19269103,28.23920266,29.56810631,1476,16769,30,17,40.8097166,56.26061604,40.90205227,0,0,54.083,44.428,65.846,46.272,91.701,70.523,89.464,52.025,55.197,55.466,51.381,28.499,0.5,2.810649376
KPD_ABL_MED_REP,34.22186235,88.7749958,49.40037871,0.2149292149,301,16.94352159,15.94684385,67.10963455,1336,20309,23,15,29.82024291,55.3489,29.89026652,1,0,44.922,33.275,60.649,34.582,89.723,63.965,90.102,53.132,45.797,46.695,52.302,24.422,0.5,2.020343377
KPD_ABL_JOIN,57.55789474,85.78807627,68.89319636,0.4736164736,301,50.83056478,22.92358804,26.24584718,2944,13104,46,23,47.87368421,56.69430902,48.01725636,0,0,59.455,54.543,64.832,58.938,87.859,71.884,84.495,52.389,61.812,61.512,51.576,31.725,0.5,5.050716772
KPD_ABL_TF,64.25587045,77.1585252,70.11857847,0.9448198198,301,57.47508306,22.59136213,19.93355482,5873,11036,65,21,45.02348178,55.16793714,45.22811484,0,0,59.479,55.491,63.79,65.359,78.496,68.645,85.243,52.647,64.563,61.793,51.478,31.809,0.5,10360
KPD_ABL_TNE,59.87692308,5.011276524,9.248517321,56.37403475,301,50.49833887,21.9269103,27.57475083,350421,12388,38,34,-1075.212955,55.68772543,-1075.095032,0,0,7.9483,4.9622,12.736,61.201,5.1229,71.577,17.019,52.018,27.914,8.3197,50.491,4.2007,0.5,3.112329123
KPD_ABL_TOS,59.1805668,86.04256922,70.12722842,0.4768339768,301,53.15614618,19.93355482,26.910299,2964,12603,34,18,49.47044534,56.41196298,49.57556577,0,0,60.687,54.301,67.838,59.362,86.321,73.1,87.934,52.431,63.457,63.167,51.529,32.55,0.5,3.368129736
KPD_REJ_IOU,54.85991903,89.68548131,68.07741002,0.3133848134,301,50.16611296,22.25913621,27.57475083,1948,13937,33,16,48.4437247,56.00189931,48.54564703,0,0,60.461,52.351,69.836,55.358,90.515,74.044,90.573,52.567,62.177,62.559,51.838,32.429,0.5,1.778374493
KPD_REJ_OVE,54.40647773,89.99249973,67.81453745,0.3005148005,301,48.8372093,23.58803987,27.57475083,1868,14077,32,17,48.25263158,55.9345491,48.35135704,0,0,60.272,51.974,69.903,54.85,90.742,74.061,90.727,52.523,61.92,62.484,51.766,32.346,0.5,3.090114066
KPD_REJ_SNO,54.3611336,89.97534041,67.77443518,0.3008365508,301,48.8372093,23.58803987,27.57475083,1870,14091,32,17,48.20080972,55.94609094,48.29953518,0,0,60.243,51.942,69.879,54.815,90.741,74.036,90.723,52.534,61.89,62.438,51.78,32.33,0.5,3.293140173
KPD_REJ_LC,54.3611336,89.97534041,67.77443518,0.3008365508,301,48.8372093,23.58803987,27.57475083,1870,14091,32,17,48.20080972,55.94609094,48.29953518,0,0,60.243,51.942,69.879,54.815,90.741,74.036,90.723,52.534,61.89,62.438,51.78,32.33,0.5,3.19838694
KPD_REJ_ISO,54.3611336,89.97534041,67.77443518,0.3008365508,301,48.8372093,23.58803987,27.57475083,1870,14091,32,17,48.20080972,55.94352941,48.29953518,0,0,60.243,51.942,69.879,54.815,90.741,74.036,90.723,52.535,61.89,62.438,51.78,32.33,0.5,3.146979987
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Fish,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
KPD,61.23614377,74.25661914,67.12076583,0.9418777943,21,47.61904762,33.33333333,19.04761905,632,1154,5,2,39.83876386,59.69214216,39.9805794,0,0,61.754,54.616,69.864,64.307,78.111,75.382,86.471,52.42,67.025,69.707,50.029,34.874,0.5,3.193729978
KPD_ABL_PF,61.00100773,58.90366526,59.9339934,1.888226528,21,47.61904762,33.33333333,19.04761905,1267,1161,9,6,18.13906617,65.06110647,18.40779308,0,0,54.167,48.507,60.725,66.164,63.996,65.383,83.684,51.183,63.333,62.772,47.998,30.13,0.5,3.474964434
KPD_ABL_MED_SW,58.85119248,76.87582273,66.66666667,0.7853949329,21,42.85714286,33.33333333,23.80952381,527,1225,5,3,40.98085321,58.82996252,41.12266875,0,0,57.618,54.286,61.25,61.957,81.068,67.169,83.406,52.251,61.585,62.352,50.384,31.416,0.5,3.270006321
KPD_ABL_MED_REP,59.95969096,75.2529511,66.741447,0.8748137109,21,42.85714286,38.0952381,19.04761905,587,1192,7,4,40.00671817,61.33487961,40.21151864,0,0,59.047,53.725,64.94,62.691,78.813,68.923,89.965,52.896,63.798,65.038,50.783,33.029,0.5,2.812477152
KPD_ABL_JOIN,60.16123614,74.22295897,66.45640074,0.9269746647,21,42.85714286,38.0952381,19.04761905,622,1186,9,6,38.96540141,62.85080847,39.23412832,0,0,57.543,54.634,60.657,63.856,78.913,64.703,89.696,52.905,62.226,63.562,50.789,32.283,0.5,5.280766693
KPD_ABL_TF,70.27208599,51.56519596,59.48251351,2.928464978,21,61.9047619,19.04761905,19.04761905,1965,885,12,3,3.862949278,60.26829303,4.228621318,0,0,53.799,47.747,60.766,76.099,55.935,66.663,77.818,51.819,67.966,58.768,49.571,29.132,0.5,2236.666667
KPD_ABL_TNE,61.63923413,40.47198941,48.86166955,4.022354694,21,47.61904762,33.33333333,19.04761905,2699,1142,5,2,-29.19046019,59.45213211,-29.04864465,0,0,45.08,34.568,58.807,64.709,42.559,75.481,71.997,52.557,61.684,48.455,50.622,24.529,0.5,3.302748697
KPD_ABL_TOS,63.75545852,62.12765957,62.93103448,1.724292101,21,52.38095238,28.57142857,19.04761905,1157,1079,7,3,24.65569365,56.39730081,24.86049412,0,0,57.086,48.229,67.595,65.755,64.184,76.62,79.573,52.21,66.668,65.491,49.633,32.505,0.5,3.509368793
KPD_LONG_LARGE,61.23614377,74.25661914,67.12076583,0.9418777943,21,47.61904762,33.33333333,19.04761905,632,1154,5,2,39.83876386,59.69214216,39.9805794,0,0,61.754,54.616,69.864,64.307,78.111,75.382,86.471,52.42,67.025,69.707,50.029,34.874,0.5,3.258124273
KPD_REJ_SF,61.23614377,74.25661914,67.12076583,0.9418777943,21,47.61904762,33.33333333,19.04761905,632,1154,5,2,39.83876386,59.69214216,39.9805794,0,0,61.754,54.616,69.864,64.307,78.111,75.382,86.471,52.42,67.025,69.707,50.029,34.874,0.5,2.998137443
KPD_REJ_SNO,61.23614377,74.25661914,67.12076583,0.9418777943,21,47.61904762,33.33333333,19.04761905,632,1154,5,2,39.83876386,59.69214216,39.9805794,0,0,61.754,54.616,69.864,64.307,78.111,75.382,86.471,52.42,67.025,69.707,50.029,34.874,0.5,3.591425782
KPD_REJ_IOU,61.00100773,72.17806041,66.12051702,1.043219076,21,47.61904762,33.33333333,19.04761905,700,1161,5,1,37.31944911,61.46626219,37.46126465,0,0,61.702,53.861,70.722,64.463,76.402,76.166,86.966,52.423,67.516,69.033,50.154,34.623,0.5,1.126408925
KPD_REJ_OVE,61.23614377,74.25661914,67.12076583,0.9418777943,21,47.61904762,33.33333333,19.04761905,632,1154,5,2,39.83876386,59.69214216,39.9805794,0,0,61.754,54.616,69.864,64.307,78.111,75.382,86.471,52.42,67.025,69.707,50.029,34.874,0.5,3.253356409
KPD_REJ_LC,61.23614377,74.25661914,67.12076583,0.9418777943,21,47.61904762,33.33333333,19.04761905,632,1154,5,2,39.83876386,59.69214216,39.9805794,0,0,61.754,54.616,69.864,64.307,78.111,75.382,86.471,52.42,67.025,69.707,50.029,34.874,0.5,3.361889441
KPD_REJ_ISO,61.23614377,74.25661914,67.12076583,0.9418777943,21,47.61904762,33.33333333,19.04761905,632,1154,5,2,39.83876386,59.69214216,39.9805794,0,0,61.754,54.616,69.864,64.307,78.111,75.382,86.471,52.42,67.025,69.707,50.029,34.874,0.5,3.296412227
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CAR,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
KPD,53.67768299,92.38124614,67.90151446,0.222723174,280,48.92857143,22.85714286,28.21428571,1235,12923,27,15,49.15406122,55.48841053,49.24565504,0,0,60.094,51.665,69.905,53.841,92.663,73.889,91.271,52.537,61.349,61.598,52.005,32.034,0.5,2.864820397
KPD_ABL_PF,64.13362965,83.96452203,72.72136078,0.6162308386,280,55.71428571,17.85714286,26.42857143,3417,10006,28,17,51.7850742,49.97104292,51.88019787,0,0,62.663,57.251,68.607,64.201,84.052,78.055,81.167,55.109,66.363,64.012,54.24,34.72,0.5,5.186988103
KPD_ABL_MED_SW,44.28274428,92.86627077,59.96941822,0.1711451758,280,42.14285714,27.85714286,30,949,15544,25,14,40.79145458,55.89624054,40.87599479,0,0,53.65,43.269,66.526,44.596,93.523,71.021,90.357,51.997,54.468,54.624,51.539,28.152,0.5,2.351292432
KPD_ABL_MED_REP,31.47537458,92.1406086,46.92209041,0.1350766456,280,15,14.28571429,70.71428571,749,19117,16,11,28.73324253,54.13207121,28.78618378,1,0,42.887,30.79,59.737,31.577,92.438,62.911,90.129,53.185,43.431,44.057,52.645,23.194,0.5,1.228209602
KPD_ABL_JOIN,57.28009176,87.31286198,69.17748918,0.4187556357,280,51.42857143,21.78571429,26.78571429,2322,11918,37,17,48.82428848,56.00430335,48.95125176,0,0,59.674,54.535,65.318,58.412,89.039,72.721,83.885,52.33,61.766,61.276,51.673,31.663,0.5,4.82066685
KPD_ABL_TF,63.61387913,81.9533595,71.62835752,0.7047790803,280,57.14285714,22.85714286,20,3908,10151,53,18,49.41572873,54.56671189,49.59949676,0,0,60.288,56.664,64.172,64.211,82.722,68.895,86.179,52.756,64.186,62.225,51.733,32.191,0.5,18483.33333
KPD_ABL_TNE,59.68886659,4.570029695,8.490027328,62.7091073,280,50.71428571,21.07142857,28.21428571,347722,11246,33,32,-1186.834182,55.27289921,-1186.721383,0,0,5.8207,4.5219,7.4962,60.825,4.6571,71.133,10.766,51.956,21.348,6.0152,50.475,3.0362,0.5,2.921909549
KPD_ABL_TOS,58.69237938,90.06105275,71.06925063,0.3258791704,280,53.21428571,19.28571429,27.5,1807,11524,27,15,52.11843143,56.41366255,52.21002524,0,0,61.161,55.139,67.856,58.679,90.041,72.671,88.924,52.461,63.099,62.855,51.775,32.543,0.5,3.22689068
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
(There was a problem with this one where I did not replace the conf scores - also works better on fish),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
KPD_ABL_PF,61.1854251,88.11922754,72.22296561,0.4097490347,301,56.1461794,16.94352159,26.910299,2547,11984,32,23,52.83238866,50.81483948,52.93111412,0,0,64.695,56.822,73.672,61.378,88.411,80.599,86.026,54.793,67.242,66.057,54.138,35.762,0.5,4.947583668
